Extremal Mechanisms for Pointwise Maximal Leakage

Data publishing under privacy constraints can be achieved with mechanisms that add randomness to data points when released to an untrusted party, thereby decreasing the data's utility. In this paper, we analyze this privacy-utility tradeoff for the pointwise maximal leakage privacy measure and a general class of convex utility functions. Pointwise maximal leakage (PML) was recently proposed as an operationally meaningful privacy measure based on two equivalent threat models: An adversary guessing a randomized function and an adversary aiming to maximize a general gain function. We study the behavior of the randomized response mechanism designed for local differential privacy under different prior distributions of the private data. Motivated by the findings of this analysis, we derive several closed-form solutions for the optimal privacy-utility tradeoff in the presented PML context using tools from convex analysis. Finally, we present a linear program that can compute optimal mechanisms for PML in a general setting.

==> fig/utilcomparisonRR-PML_N-3_0p5_0p3_0p2.csv <==
epsilon,PML,RR,H
1.01,0.00010057,1.6069e-05,1.029
1.02,0.00040464,6.3968e-05,1.029
1.03,0.00091599,0.00014325,1.029
1.04,0.0016388,0.00025346,1.029
1.05,0.0025775,0.00039418,1.029
1.06,0.003737,0.00056497,1.029
1.07,0.0051229,0.00076543,1.029
1.08,0.0067412,0.00099514,1.029
1.09,0.0085984,0.0012537,1.029
1.1,0.010702,0.0015407,1.029
1.11,0.013061,0.0018558,1.029
1.12,0.015683,0.0021986,1.029
1.13,0.018581,0.0025687,1.029
1.14,0.021766,0.0029658,1.029
1.15,0.025254,0.0033894,1.029
1.16,0.02906,0.0038394,1.029
1.17,0.033205,0.0043152,1.029
1.18,0.037716,0.0048166,1.029
1.19,0.042623,0.0053433,1.029
1.2,0.04797,0.0058948,1.029
1.21,0.053813,0.006471,1.029
1.22,0.06024,0.0070714,1.029
1.23,0.067394,0.0076959,1.029
1.24,0.075574,0.0083439,1.029
1.25,0.086166,0.0090154,1.029
1.26,0.091049,0.00971,1.029
1.27,0.096082,0.010427,1.029
1.28,0.10127,0.011167,1.029
1.29,0.10663,0.011929,1.029
1.3,0.11217,0.012713,1.029
1.31,0.11789,0.013519,1.029
1.32,0.12382,0.014346,1.029
1.33,0.12997,0.015195,1.029
1.34,0.13636,0.016064,1.029
1.35,0.14301,0.016954,1.029
1.36,0.14995,0.017864,1.029
1.37,0.15723,0.018795,1.029
1.38,0.1649,0.019745,1.029
1.39,0.17303,0.020715,1.029
1.4,0.18174,0.021705,1.029
1.41,0.19122,0.022714,1.029
1.42,0.20192,0.023742,1.029
1.43,0.21427,0.024789,1.029
1.44,0.21822,0.025854,1.029
1.45,0.22212,0.026938,1.029
1.46,0.22597,0.02804,1.029
1.47,0.22979,0.02916,1.029
1.48,0.23355,0.030297,1.029
1.49,0.23728,0.031453,1.029
1.5,0.24095,0.032625,1.029
1.51,0.24459,0.033815,1.029
1.52,0.24818,0.035022,1.029
1.53,0.25172,0.036245,1.029
1.54,0.25522,0.037485,1.029
1.55,0.25867,0.038742,1.029
1.56,0.26208,0.040015,1.029
1.57,0.26544,0.041304,1.029
1.58,0.26875,0.042609,1.029
1.59,0.27202,0.043929,1.029
1.6,0.27524,0.045266,1.029
1.61,0.27842,0.046617,1.029
1.62,0.28292,0.047984,1.029
1.63,0.28762,0.049366,1.029
1.64,0.29248,0.050763,1.029
1.65,0.2975,0.052174,1.029
1.66,0.30268,0.0536,1.029
1.67,0.30804,0.055041,1.029
1.68,0.31359,0.056496,1.029
1.69,0.31933,0.057965,1.029
1.7,0.32527,0.059448,1.029
1.71,0.33141,0.060945,1.029
1.72,0.33778,0.062456,1.029
1.73,0.34437,0.063981,1.029
1.74,0.3512,0.065519,1.029
1.75,0.35844,0.06707,1.029
1.76,0.3666,0.068634,1.029
1.77,0.375,0.070212,1.029
1.78,0.38365,0.071802,1.029
1.79,0.39255,0.073405,1.029
1.8,0.40171,0.075021,1.029
1.81,0.41116,0.07665,1.029
1.82,0.42089,0.07829,1.029
1.83,0.43094,0.079944,1.029
1.84,0.4413,0.081609,1.029
1.85,0.452,0.083287,1.029
1.86,0.46306,0.084976,1.029
1.87,0.47451,0.086677,1.029
1.88,0.48637,0.088391,1.029
1.89,0.49867,0.090115,1.029
1.9,0.51146,0.091852,1.029
1.91,0.52477,0.093599,1.029
1.92,0.53866,0.095358,1.029
1.93,0.55321,0.097129,1.029
1.94,0.5685,0.09891,1.029
1.95,0.58465,0.1007,1.029
1.96,0.60184,0.10251,1.029
1.97,0.62031,0.10432,1.029
1.98,0.64051,0.10614,1.029
1.99,0.66335,0.10798,1.029
2,0.69315,0.10983,1.029
2.01,0.69315,0.11168,1.029
2.02,0.69317,0.11355,1.029
2.03,0.6932,0.11543,1.029
2.04,0.69325,0.11731,1.029
2.05,0.6933,0.11921,1.029
2.06,0.69337,0.12112,1.029
2.07,0.69345,0.12304,1.029
2.08,0.69355,0.12496,1.029
2.09,0.69365,0.1269,1.029
2.1,0.69377,0.12885,1.029
2.11,0.69391,0.1308,1.029
2.12,0.69405,0.13277,1.029
2.13,0.69421,0.13474,1.029
2.14,0.69438,0.13673,1.029
2.15,0.69456,0.13872,1.029
2.16,0.69476,0.14072,1.029
2.17,0.69497,0.14273,1.029
2.18,0.69519,0.14476,1.029
2.19,0.69542,0.14679,1.029
2.2,0.69567,0.14882,1.029
2.21,0.69593,0.15087,1.029
2.22,0.6962,0.15293,1.029
2.23,0.69648,0.15499,1.029
2.24,0.69678,0.15707,1.029
2.25,0.6971,0.15915,1.029
2.26,0.69742,0.16124,1.029
2.27,0.69776,0.16334,1.029
2.28,0.69811,0.16545,1.029
2.29,0.69847,0.16756,1.029
2.3,0.69885,0.16969,1.029
2.31,0.69924,0.17182,1.029
2.32,0.69964,0.17396,1.029
2.33,0.70006,0.17611,1.029
2.34,0.70049,0.17827,1.029
2.35,0.70094,0.18043,1.029
2.36,0.70139,0.1826,1.029
2.37,0.70186,0.18478,1.029
2.38,0.70235,0.18697,1.029
2.39,0.70285,0.18917,1.029
2.4,0.70336,0.19137,1.029
2.41,0.70388,0.19358,1.029
2.42,0.70442,0.1958,1.029
2.43,0.70498,0.19803,1.029
2.44,0.70554,0.20026,1.029
2.45,0.70612,0.2025,1.029
2.46,0.70672,0.20475,1.029
2.47,0.70733,0.20701,1.029
2.48,0.70795,0.20927,1.029
2.49,0.70859,0.21154,1.029
2.5,0.70924,0.21382,1.029
2.51,0.70991,0.21611,1.029
2.52,0.71059,0.2184,1.029
2.53,0.71128,0.2207,1.029
2.54,0.71199,0.223,1.029
2.55,0.71272,0.22532,1.029
2.56,0.71346,0.22764,1.029
2.57,0.71421,0.22996,1.029
2.58,0.71498,0.2323,1.029
2.59,0.71577,0.23464,1.029
2.6,0.71657,0.23699,1.029
2.61,0.71738,0.23934,1.029
2.62,0.71821,0.2417,1.029
2.63,0.71906,0.24407,1.029
2.64,0.71992,0.24644,1.029
2.65,0.7208,0.24883,1.029
2.66,0.72169,0.25121,1.029
2.67,0.7226,0.25361,1.029
2.68,0.72353,0.25601,1.029
2.69,0.72447,0.25841,1.029
2.7,0.72543,0.26083,1.029
2.71,0.7264,0.26325,1.029
2.72,0.72739,0.26568,1.029
2.73,0.7284,0.26811,1.029
2.74,0.72942,0.27055,1.029
2.75,0.73047,0.27299,1.029
2.76,0.73153,0.27544,1.029
2.77,0.7326,0.2779,1.029
2.78,0.7337,0.28037,1.029
2.79,0.73481,0.28284,1.029
2.8,0.73594,0.28531,1.029
2.81,0.73709,0.2878,1.029
2.82,0.73826,0.29029,1.029
2.83,0.73944,0.29278,1.029
2.84,0.74065,0.29528,1.029
2.85,0.74187,0.29779,1.029
2.86,0.74311,0.3003,1.029
2.87,0.74438,0.30282,1.029
2.88,0.74566,0.30535,1.029
2.89,0.74696,0.30788,1.029
2.9,0.74829,0.31041,1.029
2.91,0.74963,0.31296,1.029
2.92,0.751,0.31551,1.029
2.93,0.75239,0.31806,1.029
2.94,0.7538,0.32062,1.029
2.95,0.75523,0.32319,1.029
2.96,0.75668,0.32576,1.029
2.97,0.75816,0.32834,1.029
2.98,0.75966,0.33092,1.029
2.99,0.76118,0.33351,1.029
3,0.76273,0.33611,1.029
3.01,0.76431,0.33871,1.029
3.02,0.76591,0.34132,1.029
3.03,0.76753,0.34393,1.029
3.04,0.76919,0.34655,1.029
3.05,0.77087,0.34917,1.029
3.06,0.77257,0.3518,1.029
3.07,0.77431,0.35444,1.029
3.08,0.77608,0.35708,1.029
3.09,0.77788,0.35973,1.029
3.1,0.77971,0.36238,1.029
3.11,0.78157,0.36504,1.029
3.12,0.78346,0.3677,1.029
3.13,0.7854,0.37037,1.029
3.14,0.78736,0.37305,1.029
3.15,0.78937,0.37573,1.029
3.16,0.79142,0.37841,1.029
3.17,0.7935,0.38111,1.029
3.18,0.79563,0.3838,1.029
3.19,0.79781,0.38651,1.029
3.2,0.80004,0.38922,1.029
3.21,0.80232,0.39193,1.029
3.22,0.80465,0.39465,1.029
3.23,0.80705,0.39738,1.029
3.24,0.80951,0.40011,1.029
3.25,0.81204,0.40285,1.029
3.26,0.81465,0.40559,1.029
3.27,0.81735,0.40834,1.029
3.28,0.82015,0.41109,1.029
3.29,0.82307,0.41385,1.029
3.3,0.82614,0.41661,1.029
3.31,0.8294,0.41938,1.029
3.32,0.83293,0.42216,1.029
3.33,0.83698,0.42494,1.029
3.34,0.83936,0.42773,1.029
3.35,0.84035,0.43052,1.029
3.36,0.84133,0.43332,1.029
3.37,0.84232,0.43613,1.029
3.38,0.84331,0.43894,1.029
3.39,0.84429,0.44175,1.029
3.4,0.84528,0.44457,1.029
3.41,0.84627,0.4474,1.029
3.42,0.84725,0.45023,1.029
3.43,0.84823,0.45307,1.029
3.44,0.84922,0.45592,1.029
3.45,0.8502,0.45877,1.029
3.46,0.85119,0.46162,1.029
3.47,0.85217,0.46448,1.029
3.48,0.85315,0.46735,1.029
3.49,0.85414,0.47022,1.029
3.5,0.85512,0.4731,1.029
3.51,0.8561,0.47598,1.029
3.52,0.85709,0.47887,1.029
3.53,0.85807,0.48177,1.029
3.54,0.85905,0.48467,1.029
3.55,0.86003,0.48758,1.029
3.56,0.86102,0.49049,1.029
3.57,0.862,0.49341,1.029
3.58,0.86298,0.49634,1.029
3.59,0.86396,0.49927,1.029
3.6,0.86494,0.50221,1.029
3.61,0.86593,0.50515,1.029
3.62,0.86691,0.5081,1.029
3.63,0.86789,0.51106,1.029
3.64,0.86887,0.51402,1.029
3.65,0.86986,0.51698,1.029
3.66,0.87084,0.51996,1.029
3.67,0.87182,0.52294,1.029
3.68,0.87281,0.52592,1.029
3.69,0.87379,0.52892,1.029
3.7,0.87477,0.53192,1.029
3.71,0.87576,0.53492,1.029
3.72,0.87674,0.53793,1.029
3.73,0.87773,0.54095,1.029
3.74,0.87871,0.54397,1.029
3.75,0.8797,0.547,1.029
3.76,0.88068,0.55004,1.029
3.77,0.88167,0.55308,1.029
3.78,0.88266,0.55613,1.029
3.79,0.88364,0.55919,1.029
3.8,0.88463,0.56225,1.029
3.81,0.88562,0.56532,1.029
3.82,0.88661,0.5684,1.029
3.83,0.8876,0.57148,1.029
3.84,0.88859,0.57457,1.029
3.85,0.88958,0.57767,1.029
3.86,0.89057,0.58077,1.029
3.87,0.89157,0.58388,1.029
3.88,0.89256,0.587,1.029
3.89,0.89355,0.59012,1.029
3.9,0.89455,0.59326,1.029
3.91,0.89554,0.59639,1.029
3.92,0.89654,0.59954,1.029
3.93,0.89754,0.60269,1.029
3.94,0.89854,0.60585,1.029
3.95,0.89954,0.60902,1.029
3.96,0.90054,0.6122,1.029
3.97,0.90154,0.61538,1.029
3.98,0.90254,0.61857,1.029
3.99,0.90355,0.62177,1.029
4,0.90455,0.62498,1.029
4.01,0.90556,0.62819,1.029
4.02,0.90657,0.63141,1.029
4.03,0.90758,0.63464,1.029
4.04,0.90859,0.63788,1.029
4.05,0.9096,0.64112,1.029
4.06,0.91061,0.64438,1.029
4.07,0.91163,0.64764,1.029
4.08,0.91264,0.65091,1.029
4.09,0.91366,0.65419,1.029
4.1,0.91468,0.65748,1.029
4.11,0.9157,0.66078,1.029
4.12,0.91672,0.66408,1.029
4.13,0.91775,0.66739,1.029
4.14,0.91877,0.67072,1.029
4.15,0.9198,0.67405,1.029
4.16,0.92083,0.67739,1.029
4.17,0.92186,0.68074,1.029
4.18,0.9229,0.6841,1.029
4.19,0.92393,0.68747,1.029
4.2,0.92497,0.69085,1.029
4.21,0.92601,0.69424,1.029
4.22,0.92705,0.69764,1.029
4.23,0.9281,0.70105,1.029
4.24,0.92914,0.70447,1.029
4.25,0.93019,0.7079,1.029
4.26,0.93124,0.71134,1.029
4.27,0.9323,0.71479,1.029
4.28,0.93335,0.71825,1.029
4.29,0.93441,0.72172,1.029
4.3,0.93548,0.7252,1.029
4.31,0.93654,0.7287,1.029
4.32,0.93761,0.7322,1.029
4.33,0.93868,0.73572,1.029
4.34,0.93975,0.73925,1.029
4.35,0.94083,0.74279,1.029
4.36,0.94191,0.74635,1.029
4.37,0.94299,0.74991,1.029
4.38,0.94408,0.75349,1.029
4.39,0.94517,0.75708,1.029
4.4,0.94626,0.76069,1.029
4.41,0.94736,0.7643,1.029
4.42,0.94846,0.76794,1.029
4.43,0.94956,0.77158,1.029
4.44,0.95067,0.77524,1.029
4.45,0.95178,0.77891,1.029
4.46,0.9529,0.7826,1.029
4.47,0.95402,0.78631,1.029
4.48,0.95515,0.79003,1.029
4.49,0.95628,0.79376,1.029
4.5,0.95741,0.79751,1.029
4.51,0.95855,0.80128,1.029
4.52,0.9597,0.80506,1.029
4.53,0.96085,0.80886,1.029
4.54,0.962,0.81268,1.029
4.55,0.96316,0.81652,1.029
4.56,0.96433,0.82037,1.029
4.57,0.9655,0.82424,1.029
4.58,0.96668,0.82813,1.029
4.59,0.96786,0.83205,1.029
4.6,0.96905,0.83598,1.029
4.61,0.97025,0.83993,1.029
4.62,0.97145,0.84391,1.029
4.63,0.97266,0.8479,1.029
4.64,0.97388,0.85192,1.029
4.65,0.97511,0.85597,1.029
4.66,0.97634,0.86003,1.029
4.67,0.97758,0.86413,1.029
4.68,0.97883,0.86824,1.029
4.69,0.98009,0.87239,1.029
4.7,0.98136,0.87656,1.029
4.71,0.98264,0.88076,1.029
4.72,0.98393,0.88499,1.029
4.73,0.98523,0.88926,1.029
4.74,0.98654,0.89355,1.029
4.75,0.98786,0.89788,1.029
4.76,0.98919,0.90224,1.029
4.77,0.99054,0.90664,1.029
4.78,0.9919,0.91108,1.029
4.79,0.99328,0.91556,1.029
4.8,0.99466,0.92008,1.029
4.81,0.99607,0.92464,1.029
4.82,0.99749,0.92925,1.029
4.83,0.99893,0.93391,1.029
4.84,1.0004,0.93863,1.029
4.85,1.0019,0.9434,1.029
4.86,1.0034,0.94823,1.029
4.87,1.0049,0.95313,1.029
4.88,1.0065,0.9581,1.029
4.89,1.008,0.96315,1.029
4.9,1.0096,0.96828,1.029
4.91,1.0113,0.9735,1.029
4.92,1.013,0.97883,1.029
4.93,1.0147,0.98428,1.029
4.94,1.0165,0.98986,1.029
4.95,1.0183,0.9956,1.029
4.96,1.0203,1.0015,1.029
4.97,1.0223,1.0077,1.029
4.98,1.0244,1.0142,1.029
4.99,1.0268,1.0213,1.029
5,1.0297,1.0297,1.029


==> fig/utilcomparisonRR-PML_N-3_unif.csv <==
epsilon,PML,RR,H
1.01,0.00010034,2.4959e-05,1.1087
1.02,0.00040275,9.9672e-05,1.1087
1.03,0.00090942,0.0002239,1.1087
1.04,0.0016227,0.00039741,1.1087
1.05,0.002545,0.00061998,1.1087
1.06,0.0036789,0.00089139,1.1087
1.07,0.0050273,0.0012114,1.1087
1.08,0.006593,0.0015799,1.1087
1.09,0.0083792,0.0019966,1.1087
1.1,0.010389,0.0024613,1.1087
1.11,0.012626,0.0029739,1.1087
1.12,0.015095,0.0035341,1.1087
1.13,0.017798,0.0041419,1.1087
1.14,0.020741,0.0047969,1.1087
1.15,0.023927,0.0054991,1.1087
1.16,0.027361,0.0062483,1.1087
1.17,0.03105,0.0070444,1.1087
1.18,0.034997,0.0078872,1.1087
1.19,0.039209,0.0087765,1.1087
1.2,0.043692,0.0097123,1.1087
1.21,0.048453,0.010694,1.1087
1.22,0.053499,0.011723,1.1087
1.23,0.058838,0.012797,1.1087
1.24,0.064478,0.013917,1.1087
1.25,0.070428,0.015083,1.1087
1.26,0.076699,0.016295,1.1087
1.27,0.0833,0.017552,1.1087
1.28,0.090243,0.018855,1.1087
1.29,0.097542,0.020203,1.1087
1.3,0.10521,0.021597,1.1087
1.31,0.11326,0.023036,1.1087
1.32,0.12172,0.02452,1.1087
1.33,0.13059,0.026049,1.1087
1.34,0.13991,0.027623,1.1087
1.35,0.1497,0.029243,1.1087
1.36,0.15998,0.030907,1.1087
1.37,0.17078,0.032615,1.1087
1.38,0.18215,0.034369,1.1087
1.39,0.19412,0.036167,1.1087
1.4,0.20674,0.03801,1.1087
1.41,0.22009,0.039898,1.1087
1.42,0.23422,0.04183,1.1087
1.43,0.24923,0.043807,1.1087
1.44,0.26525,0.045829,1.1087
1.45,0.28243,0.047895,1.1087
1.46,0.30099,0.050005,1.1087
1.47,0.32129,0.05216,1.1087
1.48,0.3439,0.054359,1.1087
1.49,0.37004,0.056603,1.1087
1.5,0.40547,0.058892,1.1087
1.51,0.40549,0.061224,1.1087
1.52,0.40555,0.063601,1.1087
1.53,0.40567,0.066023,1.1087
1.54,0.40582,0.068489,1.1087
1.55,0.40602,0.071,1.1087
1.56,0.40627,0.073555,1.1087
1.57,0.40655,0.076154,1.1087
1.58,0.40689,0.078798,1.1087
1.59,0.40727,0.081487,1.1087
1.6,0.40769,0.08422,1.1087
1.61,0.40816,0.086998,1.1087
1.62,0.40867,0.089821,1.1087
1.63,0.40923,0.092688,1.1087
1.64,0.40983,0.0956,1.1087
1.65,0.41047,0.098557,1.1087
1.66,0.41116,0.10156,1.1087
1.67,0.4119,0.10461,1.1087
1.68,0.41268,0.1077,1.1087
1.69,0.41351,0.11083,1.1087
1.7,0.41438,0.11402,1.1087
1.71,0.4153,0.11724,1.1087
1.72,0.41626,0.12052,1.1087
1.73,0.41727,0.12383,1.1087
1.74,0.41832,0.1272,1.1087
1.75,0.41942,0.13061,1.1087
1.76,0.42056,0.13406,1.1087
1.77,0.42175,0.13756,1.1087
1.78,0.42299,0.14111,1.1087
1.79,0.42427,0.1447,1.1087
1.8,0.4256,0.14834,1.1087
1.81,0.42698,0.15203,1.1087
1.82,0.4284,0.15576,1.1087
1.83,0.42986,0.15954,1.1087
1.84,0.43138,0.16336,1.1087
1.85,0.43294,0.16723,1.1087
1.86,0.43455,0.17115,1.1087
1.87,0.4362,0.17512,1.1087
1.88,0.43791,0.17913,1.1087
1.89,0.43966,0.18319,1.1087
1.9,0.44145,0.1873,1.1087
1.91,0.4433,0.19146,1.1087
1.92,0.44519,0.19566,1.1087
1.93,0.44714,0.19991,1.1087
1.94,0.44913,0.20421,1.1087
1.95,0.45117,0.20856,1.1087
1.96,0.45325,0.21296,1.1087
1.97,0.45539,0.21741,1.1087
1.98,0.45758,0.22191,1.1087
1.99,0.45981,0.22645,1.1087
2,0.4621,0.23105,1.1087
2.01,0.46443,0.2357,1.1087
2.02,0.46682,0.24039,1.1087
2.03,0.46926,0.24514,1.1087
2.04,0.47174,0.24994,1.1087
2.05,0.47428,0.25478,1.1087
2.06,0.47687,0.25968,1.1087
2.07,0.47951,0.26464,1.1087
2.08,0.4822,0.26964,1.1087
2.09,0.48495,0.2747,1.1087
2.1,0.48775,0.2798,1.1087
2.11,0.4906,0.28497,1.1087
2.12,0.4935,0.29018,1.1087
2.13,0.49646,0.29545,1.1087
2.14,0.49947,0.30077,1.1087
2.15,0.50254,0.30615,1.1087
2.16,0.50566,0.31158,1.1087
2.17,0.50883,0.31706,1.1087
2.18,0.51207,0.32261,1.1087
2.19,0.51535,0.3282,1.1087
2.2,0.5187,0.33386,1.1087
2.21,0.5221,0.33957,1.1087
2.22,0.52556,0.34534,1.1087
2.23,0.52907,0.35116,1.1087
2.24,0.53264,0.35705,1.1087
2.25,0.53628,0.36299,1.1087
2.26,0.53997,0.36899,1.1087
2.27,0.54372,0.37505,1.1087
2.28,0.54753,0.38118,1.1087
2.29,0.55141,0.38736,1.1087
2.3,0.55534,0.39361,1.1087
2.31,0.55934,0.39991,1.1087
2.32,0.5634,0.40628,1.1087
2.33,0.56752,0.41271,1.1087
2.34,0.5717,0.41921,1.1087
2.35,0.57596,0.42577,1.1087
2.36,0.58027,0.4324,1.1087
2.37,0.58466,0.43909,1.1087
2.38,0.58911,0.44586,1.1087
2.39,0.59362,0.45268,1.1087
2.4,0.59821,0.45958,1.1087
2.41,0.60287,0.46655,1.1087
2.42,0.60759,0.47358,1.1087
2.43,0.61239,0.48069,1.1087
2.44,0.61726,0.48787,1.1087
2.45,0.6222,0.49512,1.1087
2.46,0.62722,0.50245,1.1087
2.47,0.63231,0.50986,1.1087
2.48,0.63748,0.51733,1.1087
2.49,0.64273,0.52489,1.1087
2.5,0.64805,0.53253,1.1087
2.51,0.65346,0.54024,1.1087
2.52,0.65894,0.54804,1.1087
2.53,0.66451,0.55592,1.1087
2.54,0.67016,0.56388,1.1087
2.55,0.6759,0.57193,1.1087
2.56,0.68173,0.58007,1.1087
2.57,0.68764,0.58829,1.1087
2.58,0.69365,0.59661,1.1087
2.59,0.69975,0.60502,1.1087
2.6,0.70594,0.61352,1.1087
2.61,0.71223,0.62212,1.1087
2.62,0.71861,0.63081,1.1087
2.63,0.7251,0.63961,1.1087
2.64,0.73169,0.64851,1.1087
2.65,0.73838,0.65751,1.1087
2.66,0.74518,0.66663,1.1087
2.67,0.7521,0.67585,1.1087
2.68,0.75912,0.68519,1.1087
2.69,0.76627,0.69464,1.1087
2.7,0.77353,0.70421,1.1087
2.71,0.78092,0.71391,1.1087
2.72,0.78843,0.72374,1.1087
2.73,0.79607,0.73369,1.1087
2.74,0.80386,0.74378,1.1087
2.75,0.81178,0.75401,1.1087
2.76,0.81984,0.76439,1.1087
2.77,0.82806,0.77492,1.1087
2.78,0.83644,0.7856,1.1087
2.79,0.84497,0.79645,1.1087
2.8,0.85368,0.80747,1.1087
2.81,0.86257,0.81867,1.1087
2.82,0.87164,0.83006,1.1087
2.83,0.88092,0.84164,1.1087
2.84,0.8904,0.85343,1.1087
2.85,0.9001,0.86544,1.1087
2.86,0.91003,0.87768,1.1087
2.87,0.92022,0.89018,1.1087
2.88,0.93067,0.90294,1.1087
2.89,0.94141,0.91599,1.1087
2.9,0.95247,0.92936,1.1087
2.91,0.96387,0.94308,1.1087
2.92,0.97566,0.95717,1.1087
2.93,0.98787,0.9717,1.1087
2.94,1.0006,0.98671,1.1087
2.95,1.0138,1.0023,1.1087
2.96,1.0278,1.0186,1.1087
2.97,1.0426,1.0357,1.1087
2.98,1.0586,1.0539,1.1087
2.99,1.0763,1.074,1.1087
3,1.0986,1.0986,1.1087

